PAGAN: Portfolio Analysis with Generative Adversarial Networks

Since decades, the data science community tries to propose prediction models of financial time series. Yet, driven by the rapid development of information technology and machine intelligence, the velocity of today's information leads to high market efficiency. Sound financial theories demonstrate that in an efficient marketplace all information available today, including expectations on future events, are represented in today prices whereas future price trend is driven by the uncertainty. This jeopardizes the efforts put in designing prediction models. To deal with the unpredictability of financial systems, today's portfolio management is largely based on the Markowitz framework which puts more emphasis in the analysis of the market uncertainty and less in the price prediction. The limitation of the Markowitz framework stands in taking very strong ideal assumptions about future returns probability distribution. To address this situation we propose PAGAN, a pioneering methodology based on deep generative models. The goal is modeling the market uncertainty that ultimately is the main factor driving future trends. The generative model learns the joint probability distribution of price trends for a set of financial assets to match the probability distribution of the real market. Once the model is trained, a portfolio is optimized by deciding the best diversification to minimize the risk and maximize the expected returns observed over the execution of several simulations. Applying the model for analyzing possible futures, is as simple as executing a Monte Carlo simulation, a technique very familiar to finance experts. The experimental results on different portfolios representing different geopolitical areas and industrial segments constructed using real-world public data sets demonstrate promising results.

==> results/coverage_per_level_pd.csv <==
,value,metric,Horizon,portfolio,repetition,Dominance
us-portfolio-kdd-20.0-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,0,0.11538461538461539
us-portfolio-kdd-20.0-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,0,0.0
us-portfolio-kdd-20.1-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,1,0.07692307692307693
us-portfolio-kdd-20.1-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,1,0.038461538461538464
us-portfolio-kdd-20.2-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,2,0.7307692307692307
us-portfolio-kdd-20.2-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,2,0.0
us-portfolio-kdd-20.3-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,3,0.6923076923076923
us-portfolio-kdd-20.3-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,3,0.11538461538461539
us-portfolio-kdd-20.4-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,4,0.19230769230769232
us-portfolio-kdd-20.4-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,4,0.0
us-portfolio-kdd-20.5-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,5,0.6538461538461539
us-portfolio-kdd-20.5-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,5,0.0
us-portfolio-kdd-20.6-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,6,0.3076923076923077
us-portfolio-kdd-20.6-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,6,0.0
us-portfolio-kdd-20.7-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,7,0.11538461538461539
us-portfolio-kdd-20.7-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,7,0.0
us-portfolio-kdd-20.8-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,8,0.19230769230769232
us-portfolio-kdd-20.8-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,8,0.0
us-portfolio-kdd-20.9-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,9,0.07692307692307693
us-portfolio-kdd-20.9-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,9,0.15384615384615385
us-portfolio-kdd-20.10-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,10,0.23076923076923078
us-portfolio-kdd-20.10-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,10,0.038461538461538464
us-portfolio-kdd-20.11-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,11,0.6923076923076923
us-portfolio-kdd-20.11-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,11,0.0
us-portfolio-kdd-20.12-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,12,0.15384615384615385
us-portfolio-kdd-20.12-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,12,0.0
us-portfolio-kdd-20.13-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,13,0.38461538461538464
us-portfolio-kdd-20.13-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,13,0.0
us-portfolio-kdd-20.14-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,14,0.5
us-portfolio-kdd-20.14-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,14,0.0
us-portfolio-kdd-20.15-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,15,0.23076923076923078
us-portfolio-kdd-20.15-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,15,0.0
us-portfolio-kdd-20.16-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,16,0.5384615384615384
us-portfolio-kdd-20.16-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,16,0.0
us-portfolio-kdd-20.17-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,17,0.6153846153846154
us-portfolio-kdd-20.17-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,17,0.0
us-portfolio-kdd-20.18-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,18,0.7692307692307693
us-portfolio-kdd-20.18-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,18,0.0
us-portfolio-kdd-20.19-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,19,0.2692307692307692
us-portfolio-kdd-20.19-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,19,0.0
us-portfolio-kdd-20.20-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,20,0.15384615384615385
us-portfolio-kdd-20.20-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,20,0.4230769230769231
us-portfolio-kdd-20.21-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,21,0.15384615384615385
us-portfolio-kdd-20.21-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,21,0.15384615384615385
us-portfolio-kdd-20.22-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,22,0.4230769230769231
us-portfolio-kdd-20.22-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,22,0.038461538461538464
us-portfolio-kdd-20.23-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,23,0.4230769230769231
us-portfolio-kdd-20.23-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,23,0.038461538461538464
us-portfolio-kdd-20.24-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,24,0.5769230769230769
us-portfolio-kdd-20.24-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,24,0.0
us-portfolio-kdd-20.25-PAGAN2M,,PAGAN2M,20,us-portfolio-kdd,25,0.8461538461538461
us-portfolio-kdd-20.25-M2PAGAN,,M2PAGAN,20,us-portfolio-kdd,25,0.0
us-portfolio-kdd-10.0-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,0,0.14814814814814814
us-portfolio-kdd-10.0-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,0,0.0
us-portfolio-kdd-10.1-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,1,0.1111111111111111
us-portfolio-kdd-10.1-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,1,0.0
us-portfolio-kdd-10.2-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,2,0.6666666666666666
us-portfolio-kdd-10.2-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,2,0.0
us-portfolio-kdd-10.3-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,3,0.2962962962962963
us-portfolio-kdd-10.3-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,3,0.037037037037037035
us-portfolio-kdd-10.4-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,4,0.18518518518518517
us-portfolio-kdd-10.4-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,4,0.0
us-portfolio-kdd-10.5-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,5,0.8888888888888888
us-portfolio-kdd-10.5-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,5,0.0
us-portfolio-kdd-10.6-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,6,0.18518518518518517
us-portfolio-kdd-10.6-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,6,0.0
us-portfolio-kdd-10.7-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,7,0.1111111111111111
us-portfolio-kdd-10.7-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,7,0.037037037037037035
us-portfolio-kdd-10.8-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,8,0.18518518518518517
us-portfolio-kdd-10.8-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,8,0.0
us-portfolio-kdd-10.9-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,9,0.1111111111111111
us-portfolio-kdd-10.9-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,9,0.07407407407407407
us-portfolio-kdd-10.10-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,10,0.2222222222222222
us-portfolio-kdd-10.10-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,10,0.037037037037037035
us-portfolio-kdd-10.11-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,11,0.5555555555555556
us-portfolio-kdd-10.11-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,11,0.037037037037037035
us-portfolio-kdd-10.12-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,12,0.1111111111111111
us-portfolio-kdd-10.12-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,12,0.0
us-portfolio-kdd-10.13-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,13,0.4074074074074074
us-portfolio-kdd-10.13-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,13,0.0
us-portfolio-kdd-10.14-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,14,0.2962962962962963
us-portfolio-kdd-10.14-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,14,0.0
us-portfolio-kdd-10.15-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,15,0.8888888888888888
us-portfolio-kdd-10.15-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,15,0.0
us-portfolio-kdd-10.16-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,16,0.9259259259259259
us-portfolio-kdd-10.16-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,16,0.0
us-portfolio-kdd-10.17-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,17,0.2222222222222222
us-portfolio-kdd-10.17-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,17,0.07407407407407407
us-portfolio-kdd-10.18-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,18,0.2962962962962963
us-portfolio-kdd-10.18-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,18,0.0
us-portfolio-kdd-10.19-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,19,0.5555555555555556
us-portfolio-kdd-10.19-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,19,0.0
us-portfolio-kdd-10.20-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,20,0.2222222222222222
us-portfolio-kdd-10.20-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,20,0.037037037037037035
us-portfolio-kdd-10.21-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,21,0.1111111111111111
us-portfolio-kdd-10.21-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,21,0.07407407407407407
us-portfolio-kdd-10.22-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,22,0.18518518518518517
us-portfolio-kdd-10.22-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,22,0.07407407407407407
us-portfolio-kdd-10.23-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,23,0.2222222222222222
us-portfolio-kdd-10.23-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,23,0.037037037037037035
us-portfolio-kdd-10.24-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,24,0.2962962962962963
us-portfolio-kdd-10.24-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,24,0.0
us-portfolio-kdd-10.25-PAGAN2M,,PAGAN2M,10,us-portfolio-kdd,25,0.5555555555555556
us-portfolio-kdd-10.25-M2PAGAN,,M2PAGAN,10,us-portfolio-kdd,25,0.0
us-portfolio-kdd-5.0-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,0,0.15384615384615385
us-portfolio-kdd-5.0-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,0,0.0
us-portfolio-kdd-5.1-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,1,0.07692307692307693
us-portfolio-kdd-5.1-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,1,0.0
us-portfolio-kdd-5.2-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,2,0.19230769230769232
us-portfolio-kdd-5.2-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,2,0.0
us-portfolio-kdd-5.3-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,3,0.15384615384615385
us-portfolio-kdd-5.3-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,3,0.0
us-portfolio-kdd-5.4-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,4,0.15384615384615385
us-portfolio-kdd-5.4-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,4,0.0
us-portfolio-kdd-5.5-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,5,0.23076923076923078
us-portfolio-kdd-5.5-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,5,0.0
us-portfolio-kdd-5.6-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,6,0.19230769230769232
us-portfolio-kdd-5.6-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,6,0.0
us-portfolio-kdd-5.7-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,7,0.07692307692307693
us-portfolio-kdd-5.7-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,7,0.0
us-portfolio-kdd-5.8-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,8,0.11538461538461539
us-portfolio-kdd-5.8-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,8,0.0
us-portfolio-kdd-5.9-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,9,0.07692307692307693
us-portfolio-kdd-5.9-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,9,0.07692307692307693
us-portfolio-kdd-5.10-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,10,0.15384615384615385
us-portfolio-kdd-5.10-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,10,0.0
us-portfolio-kdd-5.11-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,11,0.19230769230769232
us-portfolio-kdd-5.11-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,11,0.0
us-portfolio-kdd-5.12-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,12,0.11538461538461539
us-portfolio-kdd-5.12-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,12,0.038461538461538464
us-portfolio-kdd-5.13-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,13,0.19230769230769232
us-portfolio-kdd-5.13-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,13,0.038461538461538464
us-portfolio-kdd-5.14-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,14,0.2692307692307692
us-portfolio-kdd-5.14-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,14,0.0
us-portfolio-kdd-5.15-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,15,0.2692307692307692
us-portfolio-kdd-5.15-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,15,0.0
us-portfolio-kdd-5.16-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,16,0.2692307692307692
us-portfolio-kdd-5.16-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,16,0.038461538461538464
us-portfolio-kdd-5.17-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,17,0.11538461538461539
us-portfolio-kdd-5.17-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,17,0.038461538461538464
us-portfolio-kdd-5.18-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,18,0.19230769230769232
us-portfolio-kdd-5.18-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,18,0.0
us-portfolio-kdd-5.19-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,19,0.19230769230769232
us-portfolio-kdd-5.19-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,19,0.0
us-portfolio-kdd-5.20-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,20,0.15384615384615385
us-portfolio-kdd-5.20-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,20,0.0
us-portfolio-kdd-5.21-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,21,0.07692307692307693
us-portfolio-kdd-5.21-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,21,0.038461538461538464
us-portfolio-kdd-5.22-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,22,0.07692307692307693
us-portfolio-kdd-5.22-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,22,0.038461538461538464
us-portfolio-kdd-5.23-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,23,0.11538461538461539
us-portfolio-kdd-5.23-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,23,0.0
us-portfolio-kdd-5.24-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,24,0.3076923076923077
us-portfolio-kdd-5.24-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,24,0.0
us-portfolio-kdd-5.25-PAGAN2M,,PAGAN2M,5,us-portfolio-kdd,25,0.3076923076923077
us-portfolio-kdd-5.25-M2PAGAN,,M2PAGAN,5,us-portfolio-kdd,25,0.0
eu-automotive-kdd-20.0-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,0,0.2692307692307692
eu-automotive-kdd-20.0-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,0,0.38461538461538464
eu-automotive-kdd-20.1-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,1,0.6538461538461539
eu-automotive-kdd-20.1-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,1,0.0
eu-automotive-kdd-20.2-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,2,0.4230769230769231
eu-automotive-kdd-20.2-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,2,0.0
eu-automotive-kdd-20.3-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,3,0.46153846153846156
eu-automotive-kdd-20.3-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,3,0.0
eu-automotive-kdd-20.4-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,4,0.5
eu-automotive-kdd-20.4-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,4,0.4230769230769231
eu-automotive-kdd-20.5-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,5,0.23076923076923078
eu-automotive-kdd-20.5-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,5,0.46153846153846156
eu-automotive-kdd-20.6-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,6,0.2692307692307692
eu-automotive-kdd-20.6-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,6,0.19230769230769232
eu-automotive-kdd-20.7-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,7,0.5
eu-automotive-kdd-20.7-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,7,0.5
eu-automotive-kdd-20.8-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,8,0.46153846153846156
eu-automotive-kdd-20.8-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,8,0.46153846153846156
eu-automotive-kdd-20.9-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,9,0.5384615384615384
eu-automotive-kdd-20.9-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,9,0.46153846153846156
eu-automotive-kdd-20.10-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,10,0.2692307692307692
eu-automotive-kdd-20.10-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,10,0.15384615384615385
eu-automotive-kdd-20.11-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,11,0.34615384615384615
eu-automotive-kdd-20.11-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,11,0.0
eu-automotive-kdd-20.12-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,12,0.4230769230769231
eu-automotive-kdd-20.12-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,12,0.46153846153846156
eu-automotive-kdd-20.13-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,13,0.46153846153846156
eu-automotive-kdd-20.13-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,13,0.11538461538461539
eu-automotive-kdd-20.14-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,14,0.3076923076923077
eu-automotive-kdd-20.14-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,14,0.4230769230769231
eu-automotive-kdd-20.15-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,15,0.15384615384615385
eu-automotive-kdd-20.15-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,15,0.6538461538461539
eu-automotive-kdd-20.16-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,16,0.4230769230769231
eu-automotive-kdd-20.16-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,16,0.4230769230769231
eu-automotive-kdd-20.17-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,17,0.2692307692307692
eu-automotive-kdd-20.17-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,17,0.0
eu-automotive-kdd-20.18-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,18,0.5
eu-automotive-kdd-20.18-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,18,0.07692307692307693
eu-automotive-kdd-20.19-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,19,0.5
eu-automotive-kdd-20.19-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,19,0.0
eu-automotive-kdd-20.20-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,20,0.2692307692307692
eu-automotive-kdd-20.20-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,20,0.6153846153846154
eu-automotive-kdd-20.21-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,21,0.5769230769230769
eu-automotive-kdd-20.21-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,21,0.0
eu-automotive-kdd-20.22-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,22,0.2692307692307692
eu-automotive-kdd-20.22-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,22,0.0
eu-automotive-kdd-20.23-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,23,0.4230769230769231
eu-automotive-kdd-20.23-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,23,0.0
eu-automotive-kdd-20.24-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,24,0.6538461538461539
eu-automotive-kdd-20.24-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,24,0.2692307692307692
eu-automotive-kdd-20.25-PAGAN2M,,PAGAN2M,20,eu-automotive-kdd,25,0.23076923076923078
eu-automotive-kdd-20.25-M2PAGAN,,M2PAGAN,20,eu-automotive-kdd,25,0.46153846153846156
eu-automotive-kdd-10.0-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,0,0.46153846153846156
eu-automotive-kdd-10.0-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,0,0.5
eu-automotive-kdd-10.1-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,1,1.0
eu-automotive-kdd-10.1-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,1,0.0
eu-automotive-kdd-10.2-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,2,0.38461538461538464
eu-automotive-kdd-10.2-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,2,0.0
eu-automotive-kdd-10.3-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,3,0.38461538461538464
eu-automotive-kdd-10.3-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,3,0.5
eu-automotive-kdd-10.4-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,4,0.3076923076923077
eu-automotive-kdd-10.4-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,4,0.4230769230769231
eu-automotive-kdd-10.5-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,5,0.11538461538461539
eu-automotive-kdd-10.5-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,5,0.5769230769230769
eu-automotive-kdd-10.6-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,6,0.34615384615384615
eu-automotive-kdd-10.6-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,6,0.5
eu-automotive-kdd-10.7-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,7,0.34615384615384615
eu-automotive-kdd-10.7-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,7,0.5384615384615384
eu-automotive-kdd-10.8-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,8,0.038461538461538464
eu-automotive-kdd-10.8-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,8,0.5769230769230769
eu-automotive-kdd-10.9-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,9,0.2692307692307692
eu-automotive-kdd-10.9-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,9,0.46153846153846156
eu-automotive-kdd-10.10-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,10,0.5384615384615384
eu-automotive-kdd-10.10-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,10,0.4230769230769231
eu-automotive-kdd-10.11-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,11,0.38461538461538464
eu-automotive-kdd-10.11-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,11,0.46153846153846156
eu-automotive-kdd-10.12-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,12,0.3076923076923077
eu-automotive-kdd-10.12-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,12,0.5384615384615384
eu-automotive-kdd-10.13-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,13,0.5384615384615384
eu-automotive-kdd-10.13-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,13,0.34615384615384615
eu-automotive-kdd-10.14-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,14,0.4230769230769231
eu-automotive-kdd-10.14-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,14,0.46153846153846156
eu-automotive-kdd-10.15-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,15,0.0
eu-automotive-kdd-10.15-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,15,0.6538461538461539
eu-automotive-kdd-10.16-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,16,0.34615384615384615
eu-automotive-kdd-10.16-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,16,0.5384615384615384
eu-automotive-kdd-10.17-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,17,0.4230769230769231
eu-automotive-kdd-10.17-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,17,0.0
eu-automotive-kdd-10.18-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,18,0.5384615384615384
eu-automotive-kdd-10.18-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,18,0.19230769230769232
eu-automotive-kdd-10.19-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,19,0.5
eu-automotive-kdd-10.19-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,19,0.23076923076923078
eu-automotive-kdd-10.20-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,20,0.2692307692307692
eu-automotive-kdd-10.20-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,20,0.34615384615384615
eu-automotive-kdd-10.21-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,21,0.5769230769230769
eu-automotive-kdd-10.21-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,21,0.19230769230769232
eu-automotive-kdd-10.22-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,22,0.38461538461538464
eu-automotive-kdd-10.22-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,22,0.0
eu-automotive-kdd-10.23-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,23,0.5
eu-automotive-kdd-10.23-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,23,0.0
eu-automotive-kdd-10.24-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,24,0.5
eu-automotive-kdd-10.24-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,24,0.2692307692307692
eu-automotive-kdd-10.25-PAGAN2M,,PAGAN2M,10,eu-automotive-kdd,25,0.34615384615384615
eu-automotive-kdd-10.25-M2PAGAN,,M2PAGAN,10,eu-automotive-kdd,25,0.5769230769230769
eu-automotive-kdd-5.0-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,0,0.38461538461538464
eu-automotive-kdd-5.0-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,0,0.46153846153846156
eu-automotive-kdd-5.1-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,1,0.7307692307692307
eu-automotive-kdd-5.1-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,1,0.0
eu-automotive-kdd-5.2-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,2,0.38461538461538464
eu-automotive-kdd-5.2-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,2,0.0
eu-automotive-kdd-5.3-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,3,0.038461538461538464
eu-automotive-kdd-5.3-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,3,0.5
eu-automotive-kdd-5.4-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,4,0.038461538461538464
eu-automotive-kdd-5.4-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,4,0.38461538461538464
eu-automotive-kdd-5.5-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,5,0.07692307692307693
eu-automotive-kdd-5.5-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,5,0.5
eu-automotive-kdd-5.6-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,6,0.038461538461538464
eu-automotive-kdd-5.6-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,6,0.4230769230769231
eu-automotive-kdd-5.7-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,7,0.2692307692307692
eu-automotive-kdd-5.7-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,7,0.5
eu-automotive-kdd-5.8-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,8,0.0
eu-automotive-kdd-5.8-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,8,0.5384615384615384
eu-automotive-kdd-5.9-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,9,0.038461538461538464
eu-automotive-kdd-5.9-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,9,0.46153846153846156
eu-automotive-kdd-5.10-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,10,0.5384615384615384
eu-automotive-kdd-5.10-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,10,0.38461538461538464
eu-automotive-kdd-5.11-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,11,0.4230769230769231
eu-automotive-kdd-5.11-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,11,0.0
eu-automotive-kdd-5.12-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,12,0.2692307692307692
eu-automotive-kdd-5.12-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,12,0.5
eu-automotive-kdd-5.13-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,13,0.38461538461538464
eu-automotive-kdd-5.13-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,13,0.4230769230769231
eu-automotive-kdd-5.14-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,14,0.15384615384615385
eu-automotive-kdd-5.14-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,14,0.46153846153846156
eu-automotive-kdd-5.15-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,15,0.0
eu-automotive-kdd-5.15-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,15,0.6538461538461539
eu-automotive-kdd-5.16-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,16,0.07692307692307693
eu-automotive-kdd-5.16-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,16,0.5
eu-automotive-kdd-5.17-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,17,0.5
eu-automotive-kdd-5.17-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,17,0.0
eu-automotive-kdd-5.18-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,18,0.46153846153846156
eu-automotive-kdd-5.18-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,18,0.2692307692307692
eu-automotive-kdd-5.19-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,19,0.5384615384615384
eu-automotive-kdd-5.19-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,19,0.38461538461538464
eu-automotive-kdd-5.20-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,20,0.038461538461538464
eu-automotive-kdd-5.20-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,20,0.5
eu-automotive-kdd-5.21-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,21,0.5384615384615384
eu-automotive-kdd-5.21-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,21,0.0
eu-automotive-kdd-5.22-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,22,0.38461538461538464
eu-automotive-kdd-5.22-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,22,0.0
eu-automotive-kdd-5.23-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,23,0.5384615384615384
eu-automotive-kdd-5.23-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,23,0.0
eu-automotive-kdd-5.24-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,24,0.4230769230769231
eu-automotive-kdd-5.24-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,24,0.2692307692307692
eu-automotive-kdd-5.25-PAGAN2M,,PAGAN2M,5,eu-automotive-kdd,25,0.038461538461538464
eu-automotive-kdd-5.25-M2PAGAN,,M2PAGAN,5,eu-automotive-kdd,25,0.5384615384615384

